Reproducibility Report for the Paper: Modeling of Request Cloning in Cloud Server Systems using Processor Sharing

The authors have uploaded their artifact on Zenodo, which ensures a long-term retention of the artifact. The code is suitably documented, and some examples are given. A minimalistic overall description of the engine is provided. The artifact allows to setup the environment quite quickly, and the dependencies are well documented. The process to regenerate data for the figures in the paper completes, and all results are reproducible. This paper can thus receive the Artifacts Available badge and the Artifacts Evaluated-Functional. Given the high quality of the artifact, also the Artifacts Evaluated-Reusable badge can be assigned.

==> data/clone-to-all/meanRTs-ps.csv <==
1e-05,0.22305
0.01605,0.23306
0.03077,0.24306
0.04432,0.25307
0.05684,0.26307
0.06848,0.27307
0.08025,0.28308
0.09132,0.29308
0.10258,0.30308
0.11312,0.31309
0.12337,0.32309
0.1337,0.33309
0.14343,0.3431
0.15261,0.35311
0.16154,0.36311
0.17077,0.37312
0.17952,0.38312
0.18782,0.39312
0.19571,0.40313
0.20322,0.41313
0.21038,0.42314
0.21805,0.43316
0.2255,0.44317
0.23262,0.45318
0.23943,0.46318
0.24595,0.47318
0.2522,0.48319
0.2582,0.4932
0.26396,0.5032
0.2695,0.51322
0.27483,0.52324
0.28018,0.53324
0.28594,0.54325
0.29149,0.55326
0.29684,0.56326
0.30201,0.57328
0.307,0.58329
0.31182,0.5933
0.31648,0.60331
0.32099,0.61332
0.32535,0.62332
0.32958,0.63334
0.33368,0.64336
0.33765,0.65338
0.3415,0.66339
0.34524,0.67341
0.34887,0.68344
0.35239,0.69345
0.35581,0.70346
0.35914,0.71348
0.36255,0.7235
0.36632,0.7335
0.36999,0.74351
0.37356,0.75351
0.37704,0.76352
0.38043,0.77353
0.38373,0.78353
0.38695,0.79354
0.39009,0.80355
0.39315,0.81355
0.39614,0.82357
0.39906,0.83359
0.40191,0.84361
0.40469,0.85362
0.40741,0.86365
0.41007,0.87369
0.41267,0.88372
0.41521,0.89375
0.41769,0.90377
0.42012,0.9138
0.42249,0.92381
0.42481,0.93381
0.42708,0.94382
0.42931,0.95386
0.43149,0.96388
0.43363,0.97392
0.43572,0.98394
0.43777,0.99396
0.43978,1.004
0.44175,1.014
0.44368,1.024
0.44557,1.034
0.44743,1.0441
0.44925,1.0541
0.45104,1.0641
0.45279,1.0741
0.45451,1.0842
0.4565,1.0942
0.45857,1.1042
0.46061,1.1142
0.46261,1.1242
0.46458,1.1343
0.46651,1.1443
0.46841,1.1543
0.47028,1.1644
0.47211,1.1744
0.47391,1.1844
0.47568,1.1944
0.47742,1.2045
0.47913,1.2145
0.48082,1.2245
0.48248,1.2345
0.48411,1.2446
0.48572,1.2546
0.4873,1.2646
0.48886,1.2747
0.49039,1.2847
0.4919,1.2948
0.49338,1.3048
0.49484,1.3148
0.49628,1.3248
0.4977,1.3349
0.4991,1.3449
0.50048,1.355
0.50184,1.365
0.50318,1.3751
0.5045,1.3852
0.5058,1.3952
0.50708,1.4053
0.50834,1.4153
0.50958,1.4253
0.51081,1.4354
0.51202,1.4454
0.51321,1.4554
0.51439,1.4655
0.51555,1.4755
0.5167,1.4856
0.51783,1.4956
0.51895,1.5057
0.52005,1.5158
0.52114,1.5258
0.52221,1.5359
0.52327,1.5459
0.52431,1.556
0.52534,1.566
0.52636,1.5761
0.52737,1.5862
0.52836,1.5962
0.52934,1.6062
0.53031,1.6163
0.53127,1.6264
0.53221,1.6364
0.53314,1.6464
0.53406,1.6565
0.53497,1.6665
0.53587,1.6766
0.53676,1.6866
0.53764,1.6967
0.53851,1.7068
0.53937,1.7169
0.54022,1.727
0.54106,1.737
0.54189,1.7471
0.54271,1.7572
0.54352,1.7672
0.54456,1.7773
0.54561,1.7873
0.54665,1.7973
0.54768,1.8074
0.5487,1.8174
0.54971,1.8275
0.55071,1.8376
0.5517,1.8476
0.55268,1.8577
0.55365,1.8678
0.55461,1.8779
0.55556,1.888
0.5565,1.8981
0.55743,1.9082
0.55835,1.9183
0.55926,1.9284
0.56016,1.9385
0.56105,1.9486
0.56193,1.9587
0.5628,1.9688
0.56366,1.9788
0.56451,1.9889
0.56535,1.9989
0.56619,2.009
0.56702,2.0191
0.56784,2.0292
0.56865,2.0392
0.56945,2.0493
0.57024,2.0593
0.57103,2.0694
0.57181,2.0794
0.57258,2.0895
0.57334,2.0995
0.5741,2.1096
0.57485,2.1196
0.57559,2.1296
0.57633,2.1398
0.57706,2.1498
0.57778,2.1599
0.5785,2.17
0.57921,2.1801
0.57991,2.1901
0.58061,2.2002
0.5813,2.2103
0.58198,2.2203
0.58266,2.2304
0.58333,2.2404
0.584,2.2506
0.58466,2.2606
0.58531,2.2706
0.58596,2.2807
0.5866,2.2908
0.58724,2.3009
0.58787,2.3109
0.5885,2.3211
0.58912,2.3312
0.58974,2.3413
0.59035,2.3514
0.59096,2.3615
0.59156,2.3716
0.59216,2.3818
0.59275,2.3919
0.59334,2.402
0.59392,2.4121
0.5945,2.4223
0.59507,2.4324
0.59564,2.4425
0.5962,2.4526
0.59676,2.4627
0.59751,2.4727
0.59914,2.4828
0.60076,2.4928
0.60237,2.5028
0.60397,2.5129
0.60555,2.5229
0.60712,2.5329
0.60868,2.543
0.61023,2.553
0.61176,2.5631
0.61328,2.5731
0.61479,2.5831
0.61629,2.5932
0.61778,2.6032
0.61925,2.6132
0.62071,2.6232
0.62216,2.6333
0.6236,2.6433
0.62503,2.6533
0.62645,2.6633
0.62786,2.6734
0.62926,2.6834
0.63065,2.6935
0.63203,2.7035
0.6334,2.7136
0.63476,2.7236
0.63611,2.7337
0.63745,2.7437
0.63878,2.7538
0.6401,2.7638
0.64141,2.7739
0.64271,2.7839
0.644,2.7939
0.64528,2.804
0.64655,2.814
0.64781,2.824
0.64906,2.834
0.65031,2.8441
0.65155,2.8541
0.65278,2.8642
0.654,2.8742
0.65521,2.8843
0.65641,2.8943
0.6576,2.9043
0.65879,2.9144
0.65997,2.9244
0.66114,2.9345
0.6623,2.9445
0.66345,2.9545
0.6646,2.9646
0.66574,2.9746
0.66687,2.9846
0.66799,2.9947
0.66911,3.0047
0.67022,3.0148
0.67132,3.0248
0.67241,3.0348
0.6735,3.0449
0.67458,3.0549
0.67565,3.065
0.67672,3.075
0.67778,3.0851
0.67883,3.0951
0.67988,3.1052
0.68092,3.1153
0.68195,3.1253
0.68298,3.1354
0.684,3.1455
0.68501,3.1555
0.68602,3.1656
0.68702,3.1756
0.68801,3.1856
0.689,3.1957
0.68998,3.2058
0.69096,3.2159
0.69193,3.2259
0.69289,3.2359
0.69385,3.246
0.6948,3.2561
0.69575,3.2662
0.69669,3.2762
0.69762,3.2862
0.69855,3.2963
0.69947,3.3063
0.7,3.3122


==> data/clone-to-all/optclone-confint.csv <==
0.05,12
0.06,10.72
0.07,11
0.08,10.122
0.09,10.245
0.1,9.6447
0.11,10
0.12,8.6447
0.13,8.7199
0.14,9
0.15,7.7199
0.16,9
0.17,8
0.18,8
0.19,8
0.2,8
0.21,8
0.22,7
0.23,7
0.24,7
0.25,7
0.26,7
0.27,7
0.28,5.6447
0.29,5.7199
0.3,6
0.31,6
0.32,6
0.33,6
0.34,6
0.35,5.2447
0.36,4.7199
0.37,4.7199
0.38,5
0.39,5
0.4,5
0.41,5
0.42,5
0.43,5
0.44,4.2447
0.45,3.9199
0.46,3.7199
0.47,4
0.48,4
0.49,4
0.5,4
0.51,4
0.52,4
0.53,4
0.54,2.9199
0.55,2.9199
0.56,3
0.57,3
0.58,3
0.59,3
0.6,1
0.61,1
0.62,1
0.63,1
0.64,1
0.65,1
0.66,1
0.67,1
0.68,1
0.69,1
0.7,1
0.7,1
0.69,1
0.68,1
0.67,1
0.66,1
0.65,1
0.64,1
0.63,1
0.62,1
0.61,1
0.6,1
0.59,3
0.58,3
0.57,3
0.56,3
0.55,4.2801
0.54,4.2801
0.53,4
0.52,4
0.51,4
0.5,4
0.49,4
0.48,4
0.47,4
0.46,5.0801
0.45,5.2801
0.44,5.3553
0.43,5
0.42,5
0.41,5
0.4,5
0.39,5
0.38,5
0.37,6.0801
0.36,6.0801
0.35,6.3553
0.34,6
0.33,6
0.32,6
0.31,6
0.3,6
0.29,7.0801
0.28,6.7553
0.27,7
0.26,7
0.25,7
0.24,7
0.23,7
0.22,7
0.21,8
0.2,8
0.19,8
0.18,8
0.17,8
0.16,9
0.15,9.0801
0.14,9
0.13,10.08
0.12,9.7553
0.11,10
0.1,10.755
0.09,11.355
0.08,11.878
0.07,11
0.06,12.08
0.05,12


==> data/clone-to-all/optclones-ps.csv <==
0.06802,12
0.06803,11
0.09014,11
0.09015,10
0.11973,10
0.11974,9
0.15919,9
0.1592,8
0.2113,8
0.21131,7
0.27857,7
0.27858,6
0.36148,6
0.36149,5
0.45499,5
0.455,4
0.5436,4
0.54361,3
0.5972,3
0.59721,1
0.7,1


==> data/clone-to-all/optmean-confint.csv <==
0.05,0.25679
0.06,0.26508
0.07,0.27352
0.08,0.28207
0.09,0.29052
0.1,0.30014
0.11,0.30884
0.12,0.31782
0.13,0.329
0.14,0.33859
0.15,0.34893
0.16,0.36026
0.17,0.37085
0.18,0.38308
0.19,0.39451
0.2,0.40749
0.21,0.41972
0.22,0.43387
0.23,0.44792
0.24,0.46211
0.25,0.47605
0.26,0.49512
0.27,0.5087
0.28,0.53022
0.29,0.54572
0.3,0.56821
0.31,0.58627
0.32,0.60839
0.33,0.62842
0.34,0.65606
0.35,0.68167
0.36,0.71038
0.37,0.74126
0.38,0.77202
0.39,0.79338
0.4,0.82924
0.41,0.86559
0.42,0.90626
0.43,0.94577
0.44,0.99894
0.45,1.0526
0.46,1.0986
0.47,1.1455
0.48,1.2042
0.49,1.2732
0.5,1.3384
0.51,1.4222
0.52,1.5037
0.53,1.5819
0.54,1.71
0.55,1.7948
0.56,1.902
0.57,2.0371
0.58,2.1728
0.59,2.3109
0.6,2.4566
0.61,2.5519
0.62,2.5778
0.63,2.6746
0.64,2.7348
0.65,2.8174
0.66,2.9061
0.67,2.9978
0.68,3.0858
0.69,3.1685
0.7,3.261
0.7,3.3477
0.69,3.2175
0.68,3.1384
0.67,3.0353
0.66,2.9393
0.65,2.8794
0.64,2.794
0.63,2.7045
0.62,2.6427
0.61,2.5667
0.6,2.5098
0.59,2.3783
0.58,2.2291
0.57,2.0555
0.56,1.9286
0.55,1.837
0.54,1.7368
0.53,1.6347
0.52,1.532
0.51,1.4523
0.5,1.3674
0.49,1.3081
0.48,1.2259
0.47,1.1614
0.46,1.1121
0.45,1.0616
0.44,1.0096
0.43,0.96831
0.42,0.91814
0.41,0.88633
0.4,0.83812
0.39,0.8131
0.38,0.7761
0.37,0.74454
0.36,0.71322
0.35,0.69181
0.34,0.66662
0.33,0.64018
0.32,0.61353
0.31,0.59061
0.3,0.57243
0.29,0.55248
0.28,0.53458
0.27,0.51606
0.26,0.49768
0.25,0.48143
0.24,0.46533
0.23,0.45092
0.22,0.43745
0.21,0.42256
0.2,0.40995
0.19,0.39785
0.18,0.3846
0.17,0.37315
0.16,0.36174
0.15,0.35103
0.14,0.34029
0.13,0.33048
0.12,0.3207
0.11,0.31104
0.1,0.3011
0.09,0.292
0.08,0.28313
0.07,0.27476
0.06,0.26616
0.05,0.25833


==> data/co-design/clusterRandom-PS-RT.csv <==
0.28,0.56869
0.32,0.56869
0.36,0.78279
0.4,0.78279
0.5,1.5135
0.54,1.5135
0.6,2.6193
0.64,2.6193
0.68,3.3329
0.72,3.3329


==> data/co-design/clusterRandom-PS-clone.csv <==
0.28,6
0.32,6
0.36,6
0.4,6
0.5,4
0.54,4
0.6,1
0.64,1
0.68,1
0.72,1


==> data/co-design/clusterSQF-PS-RT.csv <==
0.28,0.4058
0.32,0.4058
0.36,0.48741
0.4,0.48741
0.5,0.70691
0.54,0.70691
0.6,0.96315
0.64,0.96315
0.68,1.1223
0.72,1.1223


==> data/co-design/clusterSQF-PS-clone.csv <==
0.28,6
0.32,6
0.36,4
0.4,4
0.5,3
0.54,3
0.6,2
0.64,2
0.68,1
0.72,1


==> data/gg1-example/3dist-ps.csv <==
0.01295,0.0050037
0.02589,0.010004
0.039,0.015008
0.05201,0.020009
0.0654,0.025013
0.0785,0.030016
0.09205,0.035017
0.10566,0.04002
0.11892,0.045023
0.1323,0.050029
0.14564,0.055031
0.15905,0.060034
0.17228,0.065044
0.18577,0.070045
0.19927,0.075046
0.21297,0.080047
0.22674,0.08505
0.2403,0.090053
0.25394,0.095056
0.26784,0.10006
0.28185,0.10506
0.2956,0.11006
0.30948,0.11507
0.32331,0.12007
0.33712,0.12507
0.35151,0.13007
0.36564,0.13507
0.37962,0.14008
0.3938,0.14508
0.40799,0.15008
0.42187,0.15509
0.4359,0.16009
0.45001,0.16509
0.46376,0.17009
0.47761,0.17509
0.49215,0.1801
0.50449,0.1851
0.51418,0.1901
0.52406,0.1951
0.53401,0.20011
0.54388,0.20511
0.55394,0.21012
0.56394,0.21512
0.57364,0.22012
0.58376,0.22512
0.59391,0.23013
0.60417,0.23513
0.61421,0.24013
0.62414,0.24513
0.63432,0.25014
0.64439,0.25514
0.65489,0.26014
0.66487,0.26515
0.67487,0.27015
0.68511,0.27515
0.69538,0.28015
0.70571,0.28516
0.71622,0.29016
0.72659,0.29516
0.73699,0.30016
0.74719,0.30517
0.75784,0.31017
0.76843,0.31518
0.77908,0.32018
0.7894,0.32518
0.79993,0.33018
0.81035,0.33518
0.82092,0.34019
0.8318,0.34519
0.84248,0.35019
0.85322,0.35519
0.86379,0.36019
0.87463,0.3652
0.88518,0.3702
0.8959,0.3752
0.90661,0.3802
0.91721,0.3852
0.92818,0.3902
0.93915,0.39521
0.95026,0.40021
0.9611,0.40522
0.97207,0.41022
0.98302,0.41522
0.9945,0.42023
1.0056,0.42524
1.0169,0.43024
1.0279,0.43524
1.0392,0.44024
1.0504,0.44524
1.0615,0.45024
1.0728,0.45525
1.0839,0.46025
1.0954,0.46525
1.1069,0.47026
1.1185,0.47526
1.1301,0.48026
1.1419,0.48526
1.1534,0.49026
1.1652,0.49526
1.177,0.50027
1.1891,0.50527
1.201,0.51027
1.2133,0.51527
1.2254,0.52028
1.2375,0.52528
1.2499,0.53028
1.2619,0.53529
1.2745,0.54029
1.2871,0.54529
1.2997,0.5503
1.3121,0.5553
1.3246,0.5603
1.3377,0.5653
1.3505,0.5703
1.3635,0.5753
1.3769,0.58031
1.3907,0.58531
1.4043,0.59031
1.4178,0.59531
1.4314,0.60031
1.4454,0.60531
1.459,0.61031
1.4732,0.61531
1.4878,0.62032
1.5024,0.62532
1.5172,0.63032
1.532,0.63533
1.5465,0.64033
1.5618,0.64533
1.577,0.65033
1.5926,0.65534
1.6079,0.66034
1.6236,0.66534
1.6396,0.67034
1.6558,0.67534
1.6723,0.68034
1.6887,0.68534
1.7052,0.69035
1.723,0.69535
1.7403,0.70035
1.758,0.70535
1.7762,0.71036
1.7946,0.71536
1.8133,0.72036
1.8322,0.72536
1.8513,0.73036
1.8709,0.73537
1.8915,0.74037
1.9116,0.74537
1.9328,0.75038
1.9538,0.75538
1.9758,0.76038
1.9983,0.76538
2.0206,0.77038
2.0434,0.77538
2.0667,0.78039
2.0914,0.78539
2.1164,0.79039
2.1427,0.79539
2.1691,0.80039
2.1961,0.8054
2.2244,0.8104
2.2528,0.8154
2.2824,0.8204
2.3129,0.8254
2.3448,0.8304
2.3783,0.83541
2.412,0.84041
2.4469,0.84541
2.4838,0.85041
2.5227,0.85541
2.5621,0.86041
2.6027,0.86541
2.6459,0.87041
2.6898,0.87542
2.7365,0.88042
2.7855,0.88542
2.837,0.89042
2.8913,0.89542
2.948,0.90042
3.0087,0.90542
3.0731,0.91042
3.1432,0.91542
3.218,0.92043
3.2964,0.92543
3.3817,0.93043
3.4749,0.93543
3.5787,0.94043
3.6884,0.94543
3.8118,0.95043
3.9498,0.95543
4.1072,0.96043
4.283,0.96543
4.4884,0.97043
4.7364,0.97544
5.0436,0.98044
5.4474,0.98544
6.0291,0.99044
7.099,0.99544
19.246,1


==> data/gg1-example/equivalent-ps.csv <==
0.01269,0.0050007
0.02605,0.010003
0.03883,0.015005
0.0519,0.020009
0.06472,0.025011
0.07794,0.030014
0.09107,0.035015
0.1043,0.040018
0.11728,0.045019
0.13075,0.050023
0.14398,0.055025
0.15759,0.060028
0.17141,0.065029
0.18485,0.07003
0.19855,0.075032
0.21193,0.080035
0.22583,0.085043
0.2394,0.090047
0.25325,0.095047
0.26718,0.10005
0.28122,0.10505
0.29503,0.11006
0.30944,0.11506
0.32359,0.12006
0.33757,0.12506
0.35124,0.13007
0.36485,0.13507
0.37869,0.14007
0.39324,0.14507
0.40712,0.15008
0.4209,0.15508
0.43525,0.16008
0.44938,0.16509
0.46348,0.17009
0.47782,0.1751
0.49215,0.1801
0.50396,0.1851
0.51385,0.19011
0.5235,0.19511
0.53342,0.20012
0.54315,0.20512
0.55316,0.21012
0.56317,0.21513
0.57292,0.22013
0.58286,0.22514
0.59284,0.23014
0.60288,0.23515
0.61304,0.24015
0.62301,0.24515
0.63329,0.25015
0.64379,0.25515
0.65419,0.26016
0.66449,0.26516
0.67468,0.27017
0.6846,0.27517
0.69476,0.28017
0.70486,0.28517
0.71509,0.29018
0.72547,0.29518
0.73597,0.30019
0.74637,0.30519
0.75688,0.31019
0.76709,0.31519
0.7775,0.3202
0.78812,0.3252
0.79857,0.3302
0.80921,0.3352
0.81988,0.34021
0.83069,0.34521
0.84124,0.35021
0.85203,0.35522
0.86273,0.36023
0.87339,0.36523
0.88423,0.37023
0.89512,0.37523
0.90597,0.38024
0.91667,0.38524
0.9278,0.39025
0.93875,0.39525
0.94963,0.40025
0.96074,0.40525
0.97188,0.41026
0.98297,0.41526
0.99422,0.42027
1.0055,0.42527
1.0168,0.43027
1.028,0.43527
1.0391,0.44027
1.0501,0.44528
1.0613,0.45028
1.0724,0.45528
1.0838,0.46028
1.0956,0.46529
1.1074,0.47029
1.1186,0.47529
1.13,0.48029
1.1415,0.4853
1.1532,0.49031
1.165,0.49531
1.1768,0.50031
1.1889,0.50531
1.2008,0.51031
1.2129,0.51532
1.2251,0.52032
1.2375,0.52533
1.2498,0.53033
1.2623,0.53533
1.275,0.54033
1.2879,0.54533
1.3005,0.55034
1.3132,0.55534
1.3262,0.56034
1.3389,0.56534
1.3515,0.57034
1.3646,0.57535
1.3781,0.58035
1.3917,0.58535
1.405,0.59035
1.4185,0.59535
1.4323,0.60035
1.446,0.60535
1.4603,0.61036
1.4744,0.61536
1.4888,0.62036
1.5031,0.62536
1.5178,0.63036
1.5324,0.63536
1.5472,0.64037
1.5619,0.64537
1.5771,0.65038
1.5924,0.65538
1.608,0.66038
1.6236,0.66538
1.6398,0.67038
1.6562,0.67538
1.6727,0.68039
1.6895,0.68539
1.7065,0.69039
1.724,0.69539
1.7411,0.7004
1.7591,0.7054
1.7775,0.7104
1.7956,0.71541
1.8149,0.72041
1.8342,0.72541
1.8536,0.73041
1.8734,0.73542
1.8932,0.74042
1.9134,0.74542
1.9344,0.75042
1.9559,0.75542
1.9776,0.76043
1.9998,0.76543
2.0226,0.77043
2.0461,0.77543
2.0696,0.78044
2.0932,0.78544
2.1178,0.79044
2.1434,0.79544
2.1694,0.80044
2.197,0.80544
2.2251,0.81045
2.2536,0.81545
2.2836,0.82045
2.3144,0.82545
2.3465,0.83045
2.3789,0.83546
2.4131,0.84046
2.4487,0.84546
2.4848,0.85046
2.523,0.85546
2.5615,0.86046
2.6021,0.86546
2.6451,0.87047
2.6898,0.87547
2.7359,0.88047
2.7848,0.88547
2.8356,0.89047
2.8914,0.89547
2.9509,0.90047
3.0142,0.90547
3.0782,0.91047
3.1475,0.91547
3.2214,0.92047
3.301,0.92548
3.3847,0.93048
3.4767,0.93548
3.5782,0.94048
3.6888,0.94548
3.8109,0.95048
3.9444,0.95548
4.0963,0.96048
4.2753,0.96548
4.4822,0.97048
4.7321,0.97548
5.0389,0.98048
5.45,0.98549
6.0277,0.99049
7.0795,0.99549
20.663,1


==> data/randomized-delays/randomized_arrival_delays_confint_bound.txt <==
0.0100 0.0000 1.0053 0.0009
0.0200 0.0000 1.0101 0.0011
0.0500 0.0000 1.0258 0.0021
0.1000 0.0000 1.0499 0.0038
0.2000 0.0000 1.0969 0.0086
0.5000 0.0000 1.2509 0.0194


==> data/randomized-delays/randomized_arrival_delays_confint_resp.txt <==
0.0100 0.0000 1.0042 0.0019
0.0200 0.0000 1.0078 0.0016
0.0500 0.0000 1.0211 0.0024
0.1000 0.0000 1.0352 0.0046
0.2000 0.0000 1.0617 0.0099
0.5000 0.0000 1.1418 0.0225


==> data/randomized-delays/randomized_cancellation_delays_confint_bound.txt <==
0.0100 0.0000 1.0355 0.0051
0.0200 0.0000 1.0726 0.0108
0.0500 0.0000 1.1768 0.0309
0.1000 0.0000 2.3010 0.4391
0.2000 0.0000 5.9250 4.0750
0.5000 0.0000 6.2312 3.7688


==> data/randomized-delays/randomized_cancellation_delays_confint_resp.txt <==
0.0100 0.0000 1.0024 0.0017
0.0200 0.0000 1.0043 0.0015
0.0500 0.0000 1.0118 0.0018
0.1000 0.0000 1.0226 0.0025
0.2000 0.0000 1.0493 0.0058
0.5000 0.0000 1.1170 0.0129


==> data/randomized-delays/randomized_combined_delays_confint_bound.txt <==
0.0100 0.0000 1.0181 0.0029
0.0200 0.0000 1.0349 0.0049
0.0500 0.0000 1.0993 0.0183
0.1000 0.0000 1.2737 0.1039
0.2000 0.0000 5.5139 4.1363
0.5000 0.0000 5.5278 3.9202


==> data/randomized-delays/randomized_combined_delays_confint_resp.txt <==
0.0100 0.0000 1.0034 0.0016
0.0200 0.0000 1.0058 0.0014
0.0500 0.0000 1.0157 0.0018
0.1000 0.0000 1.0307 0.0030
0.2000 0.0000 1.0612 0.0055
0.5000 0.0000 1.1319 0.0123


==> data/randomized-sync-vs-nonsync/randomized_random_clone_confint.txt <==
0.1000 0.0000 0.0656 0.0023
0.2000 0.0000 0.1162 0.0045
0.3000 0.0000 0.1741 0.0045
0.4000 0.0000 0.2100 0.0067
0.5000 0.0000 0.2352 0.0067
0.6000 0.0000 0.2709 0.0093
0.7000 0.0000 0.3014 0.0088
0.8000 0.0000 0.3109 0.0087
0.9000 0.0000 0.3097 0.0107


==> data/randomized-sync-vs-nonsync/randomized_random_mean_confint.txt <==
0.1000 0.0000 0.9562 0.0028
0.2000 0.0000 0.9094 0.0067
0.3000 0.0000 0.8553 0.0094
0.4000 0.0000 0.8109 0.0111
0.5000 0.0000 0.7626 0.0117
0.6000 0.0000 0.6879 0.0161
0.7000 0.0000 0.5929 0.0181
0.8000 0.0000 0.5240 0.0212
0.9000 0.0000 0.3894 0.0261


==> data/randomized-sync-vs-nonsync/randomized_sqf_clone_confint.txt <==
0.1000 0.0000 0.0014 0.0003
0.2000 0.0000 0.0064 0.0012
0.3000 0.0000 0.0137 0.0018
0.4000 0.0000 0.0259 0.0032
0.5000 0.0000 0.0421 0.0033
0.6000 0.0000 0.0541 0.0041
0.7000 0.0000 0.0744 0.0035
0.8000 0.0000 0.0829 0.0029
0.9000 0.0000 0.0816 0.0032


==> data/randomized-sync-vs-nonsync/randomized_sqf_mean_confint.txt <==
0.1000 0.0000 0.9989 0.0006
0.2000 0.0000 0.9940 0.0017
0.3000 0.0000 0.9867 0.0026
0.4000 0.0000 0.9798 0.0036
0.5000 0.0000 0.9710 0.0037
0.6000 0.0000 0.9577 0.0064
0.7000 0.0000 0.9430 0.0074
0.8000 0.0000 0.9334 0.0106
0.9000 0.0000 0.9269 0.0162

